Multiple giant eruptions and X-ray emission in the recoiling AGN/LBV candidate SDSS1133

We present a comprehensive analysis of 20 years worth of multi-color photometric light curves, multi-epoch optical spectra, and X-ray data of an off-nuclear variable object SDSS1133 in Mrk 177 at $z=0.0079$. The UV-optical light curves reveal that SDSS1133 experienced four outbursts in 2001, 2014, 2019, and 2021. The persistent UV-optical luminosity in the non-outbursting state is $\sim 10^{41}$ erg/s with small-scale flux variations, and peak luminosities during the outbursts reach $\sim 10^{42}$ erg/s. The optical spectra exhibit enduring broad hydrogen Balmer P-Cygni profiles with the absorption minimum at $\sim -2,000$ km/s, indicating the presence of fast moving ejecta. {\it Chandra} detected weak X-ray emission at a $0.3-10$ keV luminosity of $L_{X} = 4 \times 10^{38}$ erg/s after the 2019 outburst. These lines of evidence suggests that SDSS1133 is an extreme luminous blue variable (LBV) star experiencing multiple giant eruptions with interactions of the ejected shell with different shells and/or circumstellar medium (CSM), and disfavors the recoiling Active Galactic Nuclei (AGN) scenario suggested in the literature. We suggest that pulsational pair-instability may provide a viable explanation for the multiple energetic eruptions in SDSS1133. If the current activity of SDSS1133 is a precursor of a supernova explosion, we may be able to observe a few additional giant eruptions and then the terminal supernova explosion or collapse to a massive black hole in future observations.

==> figures/memo_figure.txt <==


## Fig1

cp /media/mkokubo/analysis_201809/SDSS1133/images/colorimage/SDSSDR7.eps ./fig1.eps



## Fig2

#cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/plot_corrected_lc_2/plot_lightcurves.eps ./fig2.eps

cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/plot_corrected_lc_3/plot_lightcurves.eps ./fig2.eps


## Fig3

#cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/plot_corrected_lc_zoom/plot_lightcurves_zoom.eps ./fig3.eps

#cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/plot_opticalcolortimeseries/plot_lightcurves_zoom.eps ./fig3.eps

cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/plot_opticalcolortimeseries_2/plot_lightcurves_zoom.eps ./fig3.eps



## Fig4

cp /media/mkokubo/analysis_201809/SDSS1133/images/ZTF/ana_GALFIT/GALFIT_fitting/SDSS1133/GALFIT_fitting_fixed_sersic/figure/SDSS1133_ZTF_g_image.eps ./fig4_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/images/ZTF/ana_GALFIT/GALFIT_fitting/SDSS1133/GALFIT_fitting_fixed_sersic/figure/SDSS1133_ZTF_g_model.eps ./fig4_2.eps
cp /media/mkokubo/analysis_201809/SDSS1133/images/ZTF/ana_GALFIT/GALFIT_fitting/SDSS1133/GALFIT_fitting_fixed_sersic/figure/SDSS1133_ZTF_g_resid.eps ./fig4_3.eps



## fig5

cp /media/mkokubo/analysis_201809/SDSS1133/images/Chandra/ana/ana_CIAO_1/SDSS1133_mosaic_1x1.eps ./fig5.eps


## fig6


cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/plot_spec/plot_spec.eps ./fig6.eps


## fig7


cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/SDSS/SDSS1133_DR16/ana_Hbeta_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_SDSS_long.eps  ./fig7_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/SDSS/SDSS1133_DR16/ana_Halpha_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_SDSS_long.eps ./fig7_2.eps




## fig8


cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/SDSS/SDSS1133_DR16/ana_Hbeta_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_SDSS_velocity.eps  ./fig8_1_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/SDSS/SDSS1133_DR16/ana_Halpha_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_SDSS_velocity.eps ./fig8_1_2.eps

cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_Hbeta_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_21554_22197_velocity.eps   ./fig8_2_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_Halpha_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_21554_22197_velocity.eps  ./fig8_2_2.eps

cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_Hbeta_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_44548_velocity.eps   ./fig8_3_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_Halpha_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_44548_velocity.eps  ./fig8_3_2.eps



# fig9

cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/Koss2014/ana/plot_spec.eps ./fig9.eps




# fig10

cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/BPTdiagram/plot_multiplot.eps ./fig10.eps



# fig11

cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/SDSS/SDSS1133_DR16/ana_CaII_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_21554_22197_long.eps                      ./fig11_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_CaII_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_21554_22197_long.eps ./fig11_2.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/keck_archive/ana/All_6/flux_scale_coadd/ana_CaII_logscale/plot_model_with_fe_narrow_redshift_tied/plot_spec_44548_long.eps       ./fig11_3.eps



# fig12



cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/BPTdiagram/plot_BD.eps                                     ./fig12_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/spectroscopy/BPTdiagram/plot_extinction_curve/plot_extinction_curve.eps ./fig12_2.eps




# fig 13


cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/SEDfitting/BBfit_BD/plot/plot_SED.eps ./fig13.eps


# fig14


cp /media/mkokubo/analysis_201809/SDSS1133/figures/HRdiagram/plot_HRD.eps ./fig14.eps



# fig15


cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/SEDfitting/plot_multiband_SED/plot_SED_nuLnu.eps     ./fig15_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/SEDfitting/plot_multiband_SED/plot_SED_nuLnu_SMC.eps ./fig15_2.eps



# fig16


cp /media/mkokubo/analysis_201809/SDSS1133/figures/XrayRadio/plot_X_radio.eps ./fig16.eps



# fig17

#cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/linear_regression_gband/plot_lc/plot_g_historic.eps ./fig17.eps


cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/linear_regression_griband/plot_lc/plot_g_historic.eps ./fig17.eps






# figA1

cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/SEDfitting/plot_SED_mag_56701_58631.eps ./figA1.eps





# figA2



cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/color_temperature/Powerlawfit/plot_SED/plot_SED.eps ./figA2_1.eps
cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/color_temperature/BBfit/plot_SED/plot_SED.eps       ./figA2_2.eps



# figA3

cp /media/mkokubo/analysis_201809/SDSS1133/images/lightcurve_all/color_temperature/plot_multiband_SED/plot_SED_nuLnu.eps ./figA3.eps



# fig18

cp /media/mkokubo/analysis_201809/SDSS1133/figures/schematic/schematic.eps ./figA4.eps






